On the Potential of Faraday Tomography to Identify Shock Structures in Supernova Remnants

Knowledge about the magnetic fields in supernova remnants (SNRs) is of paramount importance for constraining Galactic cosmic ray acceleration models. It could also indirectly provide information on the interstellar magnetic fields. In this paper, we predict the Faraday dispersion functions (FDFs) of SNRs for the first time. For this study, we use the results of three dimensional (3D) ideal magnetohydrodynamic (MHD) simulations of SNRs expanding into a weak, regular magnetic field. We present the intrinsic FDFs of the shocked region of SNRs for different viewing angles. We find that the FDFs are generally Faraday complex, which implies that conventional rotation measure study is not sufficient to obtain the information on the magnetic fields in the shocked region and Faraday tomography is necessary. We also show that the FDF allows to derive the physical-depth distribution of polarization intensity when the line of sight is parallel to the initial magnetic field orientation. Furthermore, we demonstrate that the location of contact discontinuity can be identified from the radial profile of the width of the FDF with the accuracy of 0.1-0.2 pc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> SNR Faraday tomography/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
